Estimation of Interpretable eQTL Effect Sizes Using a Log of Linear Model

The study of expression Quantitative Trait Loci (eQTL) is an important problem in genomics and biomedicine. While detection (testing) of eQTL associations has been widely studied, less work has been devoted to the estimation of eQTL effect size. To reduce false positives, detection methods frequently rely on linear modeling of rank-based normalized or log-transformed gene expression data. Unfortunately, these approaches do not correspond to the simplest model of eQTL action, and thus yield estimates of eQTL association that can be uninterpretable and inaccurate. In this paper we propose a new, log-of-linear model for eQTL action, termed ACME, that captures allelic contributions to cis-acting eQTLs in an additive fashion, yielding effect size estimates that correspond to a biologically coherent model of cis-eQTLs. We describe a non-linear least-squares algorithm to fit the model by maximum likelihood, and obtain corresponding $p$-values. We perform careful investigation of the model using a combination of simulated data and data from the Genotype Tissue Expression (GTEx) project. Our results reveal little evidence for dominance effects, a parsimonious result that accords with a simple biological model for allele-specific expression and supports use of the ACME model. We show that Type-I error is well-controlled under our approach in a realistic setting, so that rank-based normalizations are unnecessary. Furthermore, we show that such normalizations can be detrimental to power and estimation accuracy under the proposed model. We then provide summaries of ACME effect sizes for whole-genome cis-eQTLs in the GTEx data.

==> biom.cls.txt <==
% Biom journal document class file
% v1.0 for LaTeX 2e
%
% Copyright (C) The International Biometric Society 2006
% for LaTeX version 2E, by Techbooks, India
%
% Change history

% Modified by: Aptara
% Modification date: 27th Dec 2010
% Modification: \@fptop, \@fpbot, to make compatible with latest rotating.sty

% Preamble to this style file

\NeedsTeXFormat{LaTeX2e}
\ProvidesClass{biom}[2006/12/12 v2.2 LaTeX2e Biom document class]

\def\@version{1.0}
\typeout{Document Style `Biom' v\@version, released 2006 December 12}
%
%  Journals use two-sided printing.
%
\@twosidetrue
\@twocolumntrue
\@mparswitchtrue
\def\ds@draft{\overfullrule 5pt}
\def\ds@twocolumn{\@twocolumntrue}
\def\ds@onecolumn{\@twocolumnfalse}

% letters option
%
\newif\if@letters
\def\ds@letters{\@letterstrue}

% landscape option
%
\newif\ifSFB@landscape
\def\ds@landscape{\SFB@landscapetrue}

% galley option
%
\newif\ifSFB@galley
\def\ds@galley{\SFB@galleytrue}

% usenatbib option
%
\newif\if@usenatbib
\def\ds@usenatbib{\@usenatbibtrue}

% usedcolumn option
%
\newif\if@usedcolumn
\def\ds@usedcolumn{\@usedcolumntrue}

% usegraphicx option
\newif\if@usegraphicx
\def\ds@usegraphicx{\@usegraphicxtrue\usepackage[dvips]{graphicx}}

% referee option
%
\newif\ifSFB@referee
\def\ds@referee{%
 \SFB@refereetrue
 \@twocolumnfalse
}
\newif\ifdoublesp@cing
\def\ds@doublespacing{%
 \doublesp@cingtrue
}%
%%%
%%% NHT: New AMS fonts option
%%%
\newif\ifNHT@useAMS
\def\ds@useAMS{\NHT@useAMStrue}
%
\ifSFB@referee
\ExecuteOptions{letterpaper,twoside,final}
\else
\ExecuteOptions{a4paper,twoside,final}
\fi
\ProcessOptions
%
%  ****************************************
%  *               FONTS                  *
%  ****************************************
%
\lineskip 1pt
\normallineskip 1pt
\ifSFB@referee
  \def\baselinestretch{1.8}%1.5}
\else
  \ifdoublesp@cing
  \def\baselinestretch{2}
\else
  \def\baselinestretch{1}
\fi\fi
\if@twocolumn
  \renewcommand\normalsize{\@setfontsize\normalsize\@ixpt{11}%
   \abovedisplayskip 6pt plus 2pt minus 2pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 6pt plus 2pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \else
 \ifSFB@referee
  \renewcommand\normalsize{\@setfontsize\normalsize\@xiipt{14.5}% From size12.clo
   \abovedisplayskip 4pt plus 1pt minus 1pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 4pt plus 1pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \else
 \renewcommand\normalsize{\@setfontsize\normalsize\@ixpt{11}%
   \abovedisplayskip 4pt plus 1pt minus 1pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 4pt plus 1pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \fi
\fi
\newcommand\small{\@setfontsize\small\@ixpt{10}%
 \abovedisplayskip 4pt plus 1pt minus 1pt
 \belowdisplayskip \abovedisplayskip
 \abovedisplayshortskip 4pt plus 1pt
 \belowdisplayshortskip \abovedisplayshortskip
 \def\@listi{\leftmargin\leftmargini
  \topsep 2pt plus 1pt minus 1pt
  \parsep \z@
  \itemsep 2pt}}
\newcommand\footnotesize{\@setfontsize\footnotesize\@viiipt{9}%
 \abovedisplayskip 4pt plus 1pt minus 1pt
 \belowdisplayskip \abovedisplayskip
 \abovedisplayshortskip 4pt plus 1pt
 \belowdisplayshortskip \abovedisplayshortskip
 \renewcommand\@listi{\leftmargin\leftmargini
  \topsep 2pt plus 1pt minus 1pt
  \parsep \z@
  \itemsep 2pt}}
\newcommand\scriptsize{\@setfontsize\scriptsize\@vipt{8}}
\newcommand\tiny{\@setfontsize\tiny\@vpt{6}}
%
\if@twocolumn
   \newcommand\large{\@setfontsize\large\@xpt{11}}
 \else
  \newcommand\large{\@setfontsize\large\@xpt{12}}
 \fi
\newcommand\Large{\@setfontsize\Large\@xiipt{14}}
\newcommand\LARGE{\@setfontsize\LARGE\@xivpt{17}}
\newcommand\huge{\@setfontsize\huge\@xviipt{20}}
\newcommand\Huge{\@setfontsize\Huge\@xxpt{25}}
%
\newcommand\sevensize{\@setfontsize\sevensize\@viipt{8}}
%
\normalsize

%%%%%%%%%%%%%%%%%%%%%%%% Extra Math / Symbol code %%%%%%%%%%%%%%%%%%%%%%%%

  \newcommand{\rmn}[1]{{\mathrm{#1}}}
  \newcommand{\itl}[1]{{\mathit{#1}}}
  \newcommand{\bld}[1]{{\mathbf{#1}}}

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
%\DeclareRobustCommand\cal{\@fontswitch{\relax}{\mathcal}}
%\DeclareRobustCommand\mit{\@fontswitch{\relax}{\mathchoice}}
\DeclareRobustCommand*\cal{\@fontswitch\relax\mathcal}
\newcommand{\mit}{\protect\pmit}
\newcommand{\pmit}{\@fontswitch{\relax}{\mathnormal}}
%

\def\hexnumber#1{\ifcase#1 0\or1\or2\or3\or4\or5\or6\or7%
  \or8\or9\or A\or B\or C\or D\or E\or F\fi}

\def\setboxz@h{\setbox\z@\hbox}
\def\wdz@{\wd\z@}
\def\boxz@{\box\z@}
\def\setbox@ne{\setbox\@ne}
\def\wd@ne{\wd\@ne}

\def\math@atom#1#2{%
   \binrel@{#1}\binrel@@{#2}}
\def\binrel@#1{\setboxz@h{\thinmuskip0mu
  \medmuskip\m@ne mu\thickmuskip\@ne mu$#1\m@th$}%
 \setbox@ne\hbox{\thinmuskip0mu\medmuskip\m@ne mu\thickmuskip
  \@ne mu${}#1{}\m@th$}%
 \setbox\tw@\hbox{\hskip\wd@ne\hskip-\wdz@}}
\def\binrel@@#1{\ifdim\wd2<\z@\mathbin{#1}\else\ifdim\wd\tw@>\z@
 \mathrel{#1}\else{#1}\fi\fi}

% These must be here because \newif and \newtoks are defined \outer.
\newif\iffirstta
\newtoks\math@groups
\newif\ifd@f


% Make these do nothing (for backwards compatibility}
\let\loadboldmathitalic=\relax
\let\loadboldgreek=\relax

% font definitions for NFSS release 2

\newcommand{\textbfit}[1]{\textbf{\textit{#1}}}
\newcommand{\mathbfit}[1]{\textbf{\textit{#1}}}
\newcommand{\textbfss}[1]{\textbf{\textsf{#1}}}
\newcommand{\mathbfss}[1]{\textbf{\textsf{#1}}}

  %
  \def\mathch{\protect\p@mathch}
  \def\p@mathch#1#2{%
    \begingroup
    \let\@nomath\@gobble \mathversion{#1}%
    \math@atom{#2}{%
    \mathchoice%
      {\hbox{$\m@th\displaystyle#2$}}%
      {\hbox{$\m@th\textstyle#2$}}%
      {\hbox{$\m@th\scriptstyle#2$}}%
      {\hbox{$\m@th\scriptscriptstyle#2$}}}%
  \endgroup}
  %
  \def\bmath{\protect\p@boldm}
  \def\p@boldm#1{\mathch{bold}{#1}}
%

  \let\mit=\mathnormal
  %
  % The following is needed because NFSS release 2
  % does not define the bold
  % math symbol font to be available!
  %
%
  \SetSymbolFont{symbols}{bold}{OMS}{cmsy}{b}{n}
  %
%  \DeclareSymbolFont{bmisymbols}{OML}{cmm}{b}{it}
%  \DeclareMathSymbol{\balpha}{0}{bmisymbols}{"0B}
%  \DeclareMathSymbol{\bbeta}{0}{bmisymbols}{"0C}
%  \DeclareMathSymbol{\bgamma}{0}{bmisymbols}{"0D}
%  \DeclareMathSymbol{\bdelta}{0}{bmisymbols}{"0E}
%  \DeclareMathSymbol{\bepsilon}{0}{bmisymbols}{"0F}
%  \DeclareMathSymbol{\bzeta}{0}{bmisymbols}{"10}
%  \DeclareMathSymbol{\boldeta}{0}{bmisymbols}{"11}
%  \DeclareMathSymbol{\btheta}{0}{bmisymbols}{"12}
%  \DeclareMathSymbol{\biota}{0}{bmisymbols}{"13}
%  \DeclareMathSymbol{\bkappa}{0}{bmisymbols}{"14}
%  \DeclareMathSymbol{\blambda}{0}{bmisymbols}{"15}
%  \DeclareMathSymbol{\bmu}{0}{bmisymbols}{"16}
%  \DeclareMathSymbol{\bnu}{0}{bmisymbols}{"17}
%  \DeclareMathSymbol{\bxi}{0}{bmisymbols}{"18}
%  \DeclareMathSymbol{\bpi}{0}{bmisymbols}{"19}
%  \DeclareMathSymbol{\brho}{0}{bmisymbols}{"1A}
%  \DeclareMathSymbol{\bsigma}{0}{bmisymbols}{"1B}
%  \DeclareMathSymbol{\btau}{0}{bmisymbols}{"1C}
%  \DeclareMathSymbol{\bupsilon}{0}{bmisymbols}{"1D}
%  \DeclareMathSymbol{\bphi}{0}{bmisymbols}{"1E}
%  \DeclareMathSymbol{\bchi}{0}{bmisymbols}{"1F}
%  \DeclareMathSymbol{\bpsi}{0}{bmisymbols}{"20}
%  \DeclareMathSymbol{\bomega}{0}{bmisymbols}{"21}
%  \DeclareMathSymbol{\bvarepsilon}{0}{bmisymbols}{"22}
%  \DeclareMathSymbol{\bvartheta}{0}{bmisymbols}{"23}
%  \DeclareMathSymbol{\bvarpi}{0}{bmisymbols}{"24}
%  \DeclareMathSymbol{\bvarrho}{0}{bmisymbols}{"25}
%  \DeclareMathSymbol{\bvarsigma}{0}{bmisymbols}{"26}
%  \DeclareMathSymbol{\bvarphi}{0}{bmisymbols}{"27}
  %

%% Define font shapes for Euler upright Math
\ifNHT@useAMS
      \DeclareSymbolFont{UPM}{U}{eur}{m}{n}
      \SetSymbolFont{UPM}{bold}{U}{eur}{b}{n}
      \DeclareSymbolFont{AMSa}{U}{msa}{m}{n}
      \DeclareMathSymbol{\upi}{0}{UPM}{"19}
      \DeclareMathSymbol{\umu}{0}{UPM}{"16}
      \DeclareMathSymbol{\upartial}{0}{UPM}{"40}
      \DeclareMathSymbol{\leqslant}{3}{AMSa}{"36}
      \DeclareMathSymbol{\geqslant}{3}{AMSa}{"3E}
      \DeclareMathSymbol{\la}{3}{AMSa}{46}
      \DeclareMathSymbol{\ga}{3}{AMSa}{38}
      %
      \let\oldle=\le     \let\oldleq=\leq
      \let\oldge=\ge     \let\oldgeq=\geq
      \let\leq=\leqslant \let\le=\leqslant
      \let\geq=\geqslant \let\ge=\geqslant

\else
     \newcommand{\upi}{\pi}
     \newcommand{\umu}{\mu}
     \newcommand{\upartial}{\partial}
     \newcommand{\la}{\,\rlap{\raise 0.5ex\hbox{$<$}}{\lower 1.0ex\hbox{$\sim$}}\,}
     \newcommand{\ga}{\,\rlap{\raise 0.5ex\hbox{$>$}}{\lower 1.0ex\hbox{$\sim$}}\,}

\fi

% Astronomy and Astrophysics symbol macros

%\newcommand\getsto{\mathrel{\mathchoice {\vcenter{\offinterlineskip
%\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr\gets\cr\to\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\gets
%\cr\to\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr\gets
%\cr\to\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%\gets\cr\to\cr}}}}}

%\newcommand\cor{\mathrel{\mathchoice {\hbox{$\widehat=$}}{\hbox{$\widehat=$}}
%{\hbox{$\reset@font\scriptstyle\hat=$}}
%{\hbox{$\reset@font\scriptscriptstyle\hat=$}}}}

%\newcommand\lid{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr<\cr\noalign{\vskip1.2pt}=\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr<\cr
%\noalign{\vskip1.2pt}=\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr<\cr
%\noalign{\vskip1pt}=\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%<\cr
%\noalign{\vskip0.9pt}=\cr}}}}}

%\newcommand\gid{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr>\cr\noalign{\vskip1.2pt}=\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr>\cr
%\noalign{\vskip1.2pt}=\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr>\cr
%\noalign{\vskip1pt}=\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%>\cr
%\noalign{\vskip0.9pt}=\cr}}}}}

%\newcommand\sol{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr\sim\cr<\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\sim\cr
%<\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr\sim\cr
%<\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%\sim\cr<\cr}}}}}

%\newcommand\sog{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr\sim\cr>\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\sim\cr
%>\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%\sim\cr>\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%\sim\cr>\cr}}}}}

%\newcommand\lse{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr<\cr\simeq\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
%<\cr\simeq\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%<\cr\simeq\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%<\cr\simeq\cr}}}}}

%\newcommand\gse{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr>\cr\simeq\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
%>\cr\simeq\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%>\cr\simeq\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%>\cr\simeq\cr}}}}}

%\newcommand\grole{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr>\cr\noalign{\vskip-1.5pt}<\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
%>\cr\noalign{\vskip-1.5pt}<\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%>\cr\noalign{\vskip-1pt}<\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%>\cr\noalign{\vskip-0.5pt}<\cr}}}}}

%\newcommand\leogr{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr<\cr\noalign{\vskip-1.5pt}>\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
%<\cr\noalign{\vskip-1.5pt}>\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%<\cr\noalign{\vskip-1pt}>\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%<\cr\noalign{\vskip-0.5pt}>\cr}}}}}

%\newcommand\loa{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr<\cr\approx\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
%<\cr\approx\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%<\cr\approx\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%<\cr\approx\cr}}}}}

%\newcommand\goa{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
%$\reset@font\displaystyle##$\hfil\cr>\cr\approx\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
%>\cr\approx\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
%>\cr\approx\cr}}}
%{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
%>\cr\approx\cr}}}}}

%\newcommand\sun{\hbox{$\odot$}}
%\newcommand\earth{\hbox{$\oplus$}}
%\newcommand\degr{\hbox{$^\circ$}}
%\newcommand\diameter{{\ifmmode\mathchoice
%{\ooalign{\hfil\hbox{$\reset@font\displaystyle/$}\hfil\crcr
%{\hbox{$\reset@font\displaystyle\mathchar"20D$}}}}
%{\ooalign{\hfil\hbox{$\reset@font\textstyle/$}\hfil\crcr
%{\hbox{$\reset@font\textstyle\mathchar"20D$}}}}
%{\ooalign{\hfil\hbox{$\reset@font\scriptstyle/$}\hfil\crcr
%{\hbox{$\reset@font\scriptstyle\mathchar"20D$}}}}
%{\ooalign{\hfil\hbox{$\reset@font\scriptscriptstyle/$}\hfil\crcr
%{\hbox{$\reset@font\scriptscriptstyle\mathchar"20D$}}}}
%\else{\ooalign{\hfil/\hfil\crcr\mathhexbox20D}}%
%\fi}}

%\newcommand\sq{\ifmmode\squareforqed\else{\unskip\nobreak\hfil
%\penalty50\hskip1em\null\nobreak\hfil\squareforqed
%\parfillskip=0pt\finalhyphendemerits=0\endgraf}\fi}
%\newcommand\squareforqed{\hbox{\rlap{$\sqcap$}$\sqcup$}}

\newcommand{\romn}[1] {{\mathrm #1}}

\newcommand\fd{\hbox{$.\!\!^{\reset@font\romn d}$}}
\newcommand\fh{\hbox{$.\!\!^{\reset@font\romn h}$}}
\newcommand\fm{\hbox{$.\!\!^{\reset@font\romn m}$}}
\newcommand\fs{\hbox{$.\!\!^{\reset@font\romn s}$}}
\newcommand\fdg{\hbox{$.\!\!^\circ$}}
\newcommand\farcm{\hbox{$.\mkern-4mu^\prime$}}
\newcommand\farcs{\hbox{$.\!\!^{\prime\prime}$}}
\newcommand\fp{\hbox{$.\!\!^{\reset@font\reset@font\scriptscriptstyle\romn p}$}}
\newcommand\arcmin{\hbox{$^\prime$}}
\newcommand\arcsec{\hbox{$^{\prime\prime}$}}

\def\micron{\hbox{$\umu$m}}

%%%Command to produce a box round selected text
%%%NB This is for use in the file mnguide only -- it is NOT
%%%    to be used in the journal
\newcommand{\boxit}[1]{%
 \noindent\fbox{%
   \begin{minipage}[]{84mm}#1\end{minipage}
 }
}

%%%%%%%%%%%%%%%%%%%%% End of Extra Math / Symbol code %%%%%%%%%%%%%%%%%%%%%

%  ****************************************
%  *            PAGE LAYOUT               *
%  ****************************************
%
% SIDE MARGINS:
\if@twocolumn
  \setlength\oddsidemargin{-2.5pc}
  \setlength\evensidemargin{-2.5pc}
\else
 \ifSFB@referee
%%%%  marie change margins to center with 1 inch margins
%  \setlength\oddsidemargin{-0in}%\z@}
%  \setlength\evensidemargin{-0in}
  \setlength\oddsidemargin{-0.125in}%\z@}
  \setlength\evensidemargin{-0.125in}
 \else
  \setlength\oddsidemargin{-2pc}
  \setlength\evensidemargin{-2pc}
 \fi
\fi
\setlength\marginparwidth{4pc}
\setlength\marginparsep{0.5pc}

% VERTICAL SPACING:
%\if@twocolumn
%  \setlength\topmargin{-2pc}
%\else
\ifSFB@referee
  \setlength\topmargin{-5.1pc}%
\else
  \setlength\topmargin{-2.5pc}%\z@}
\fi
\setlength{\headheight}{14pt}
\setlength{\headsep}   {21pt}
\setlength{\topskip}   {9pt}
\setlength{\footskip}  {22pt} %was 26 pt
%
% DIMENSION OF TEXT: % SFB 0.1.01
%
\newdimen\SFB@measure
\SFB@measure 42pc
%
\setlength\textheight{660pt}
\setlength\textwidth{\SFB@measure}
%
\ifSFB@landscape
 \setlength\textwidth{\textheight}
 \setlength\textheight{\SFB@measure}
\fi
\ifSFB@referee
%%%% marie modification to get max width with 1 in margins
% \setlength\textwidth{36pc}
 \setlength\textwidth{6.5in}  
\fi
\setlength\columnsep{1pc}
\setlength\columnseprule{0pt}

% FOOTNOTES:
\setlength\footnotesep{4pt}
\setlength\skip{\footins 19.5pt plus 12pt minus 1pt}

% FLOATS:
\setlength\floatsep{ 12pt plus 5.5pt minus 1pt}
\setlength\textfloatsep{ 12pt plus 7.5pt}
\setlength\intextsep{ 12pt plus 5.5pt minus 2pt}
\setlength\dblfloatsep{ 12pt plus 5.5pt minus 2pt }
\setlength\dbltextfloatsep{ 15pt plus 4.5pt minus 3pt}
\setlength\@fptop{ 0pt plus 1fil}% Aptara
\setlength\@fpsep{ 12pt plus 0fil }
\setlength\@fpbot{ 0pt plus 1fil }% Aptara

\setlength\@dblfptop{ 0pt plus 0fil}
\setlength\@dblfpsep{ 12pt plus 0fil}
\setlength\@dblfpbot{ 0pt plus 0fil}
\setlength\marginparpush{ 5pt }

%  ****************************************
%  *           PARAGRAPHING               *
%  ****************************************
%
\newlength{\realparindent} % needed for abstract
\setlength\parskip{ \z@}% plus .1pt }
\setlength\parindent{ 10pt }
\setlength{\realparindent}{\parindent}
\setlength\partopsep{ 0pt plus 1pt }
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\@beginparpenalty -\@lowpenalty
\@endparpenalty -\@lowpenalty
\@itempenalty -\@lowpenalty
\hyphenpenalty=500
\clubpenalty=0
\widowpenalty=10000

%  ****************************************
%  *       PARTS & SECTIONS NUMBERS       *
%  ****************************************
%
\newcounter {part}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\newcounter {subparagraph}[paragraph]
\def\thepart {\arabic{part}}
\def\thesection {\arabic{section}}
\def\thesubsection    {\thesection.\arabic{subsection}}
\def\thesubsubsection {\thesubsection.\arabic{subsubsection}}
\def\theparagraph     {\thesubsubsection.\arabic{paragraph}}
\def\thesubparagraph  {\theparagraph.\arabic{subparagraph}}

%%%Additional material below is from GJI class file
% Sometimes people want to number equations by section, rather than
% sequentially through the whole paper.

\newcommand\eqsecnum{
    \@newctr{equation}[section]
   \def\theequation{\normalsize\mbox{\arabic{section}.\arabic{equation}}}}

\newcommand\eqsubsecnum{
    \@newctr{equation}[subsection]
    \def\theequation{\normalsize%
    \mbox{\arabic{section}.\arabic{subsection}.\arabic{equation}}}}

%  ****************************************
%  *                PARTS                 *
%  ****************************************
%
\def\part{\par \addvspace{4ex}\@afterindentfalse
 \secdef\@part\@spart}
\def\@part[#1]#2{\ifnum \c@secnumdepth >\m@ne
  \refstepcounter{part}
  \addcontentsline{toc}{part}{Part \thepart: #1}
 \else \addcontentsline{toc}{part}{#1}
 \fi
 {\parindent 0pt \raggedright
  \ifnum \c@secnumdepth >\m@ne
   \reset@font\large\rm PART
   \ifcase\thepart \or ONE \or TWO \or THREE \or FOUR \or FIVE
    \or SIX \or SEVEN \or EIGHT \or NINE \or TEN \else \fi
   \par \nobreak
  \fi
  \reset@font\LARGE \rm #2 \markboth{}{}\par }
 \nobreak \vskip 3ex \@afterheading}
\def\@spart#1{{\parindent 0pt \raggedright
  \reset@font\LARGE \rm #1\par}
 \nobreak \vskip 3ex \@afterheading}

%  ****************************************
%  *               SECTIONS               *
%  ****************************************
%
% \@startsection modified to leave less space before \subsection
%    if it immediately follows \section

% \@startsection {NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}

\newif\if@levelone

\def\@startsection#1#2#3#4#5#6{\if@noskipsec \leavevmode \fi
   \par \@tempskipa #4\relax
   \@afterindenttrue
   \ifnum #2=\@ne  % if level=1 ie. section
     \global\@levelonetrue
   \else
     \global\@levelonefalse
   \fi
   \ifdim \@tempskipa <\z@ \@tempskipa -\@tempskipa \@afterindentfalse\fi
   \if@nobreak
     \everypar{}\ifnum#2=2 \vskip 0pt plus1pt\fi % was 6pt
   \else
     \addpenalty{\@secpenalty}\addvspace{\@tempskipa}
   \fi \@ifstar
     {\@ssect{#3}{#4}{#5}{#6}}{\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}}

\def\SFB@hangraggedright{\rightskip=\@flushglue \let\\=\@centercr \parindent=0pt}

\newif\if@firstsection
\@firstsectiontrue
\def\section{%
 \if@firstsection \fixfootnotes\@firstsectionfalse \fi%
 \@startsection{section}{1}{\z@}
 {-22pt plus -12pt minus -1pt}{\ifbackmatter5.5pt\else2pt\fi}
 {\SFB@hangraggedright\reset@font\normalsize\ifbackmatter\fontsize{10}{12}\selectfont\sc\centering\else\bf\raggedright\fi}}
\def\subsection{\@startsection{subsection}{2}{\z@}
 {-11pt plus -9pt minus -1pt}{2pt}
 {\SFB@hangraggedright\reset@font\normalsize\it\ifbackmatter\centering\else\raggedright\fi}}
\def\subsubsection{\@startsection{subsubsection}{3}{10pt}
 {-11pt plus -9pt minus -1pt}{0pt}
 {\SFB@hangraggedright\reset@font\normalsize\it}}
\def\paragraph{\@startsection{paragraph}{4}{\parindent}
 {0pt}{-0.01em}{\reset@font\normalsize\it}}

\def\subparagraph{\@startsection{subparagraph}{5}{\parindent}
 {12pt plus 2.25pt minus 1pt}{-0.5em}{\reset@font\normalsize\it}}
\setcounter{secnumdepth}{3} % SFB 0.1.01
%
% \@sect{NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}[ARG1]{ARG2}
\def\@sect#1#2#3#4#5#6[#7]#8{%
  \ifnum #2>\c@secnumdepth
    \def\@svsec{}%
  \else
    \refstepcounter{#1}%
    \if@levelone % is it a \section or \section*
      \ifSFB@appendix
        \edef\@svsec{}%
      \else
        \edef\@svsec{\csname the#1\endcsname.\hskip .5em}%
      \fi
    \else
	  \ifnum#2=1
         \edef\@svsec{\csname the#1\endcsname.\hskip .5em}%
	  \else
         \edef\@svsec{\csname the#1\endcsname\hskip .5em}%
	  \fi
    \fi
  \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup #6\relax
    \if@levelone
      \ifSFB@appendix
        \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M
        Appendix #8% \csname the#1\endcsname\ifx#8\empty\else:\hskip 0.5em{#8}\fi 
		\par}%
      \else
        \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\par}% \uppercase
      \fi
    \else
      \@hangfrom{\hskip #3\relax{\rm\@svsec}}{\interlinepenalty \@M #8\par}%
    \fi
  \endgroup
   \csname #1mark\endcsname{#7}%
   \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else %ajw
   \protect\numberline{\csname the#1\endcsname}\fi #7}%ajw
 \else
  \def\@svsechd{#6\hskip #3{\rm\@svsec}\if@levelone \uppercase{#8}\else #8.\hskip1em\fi%
  \csname #1mark\endcsname{#7}%
  \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else %ajw
  \protect\numberline{\csname the#1\endcsname}\fi#7}%ajw
  }\fi
 \@xsect{#5}}

% from latex.tex
%   \@ssect{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}{ARG}
\def\@ssect#1#2#3#4#5{%
  \@tempskipa #3\relax
    \ifdim \@tempskipa>\z@
      \begingroup #4\@hangfrom{\hskip #1}{%
      \interlinepenalty \@M
      \if@levelone
        {#5}%
      \else {#5}%
      \fi\par}%
     \endgroup
    \else
      \def\@svsechd{#4\hskip #1\relax
      \if@levelone
        \uppercase{#5}%
      \else {#5}%
      \fi}
    \fi
  \@xsect{#3}%
}

\newif\ifSFB@appendix
\def\appendix{\par
 \if|\@date|\else\vskip10pt{\centering\@date\endgraf}\fi%
 \gdef\@date{}%
 \SFB@appendixtrue
 \@addtoreset{equation}{section}
 \@addtoreset{table}{section}
 \@addtoreset{figure}{section}
 \setcounter{secnumdepth}{0}
 \setcounter{section}{0}
 \setcounter{equation}{0}
 \setcounter{figure}{0}
 \setcounter{table}{0}
 \def\thesection{\Alph{section}}
 \renewcommand\thesubsection{\thesection\arabic{subsection}}
 \renewcommand\theequation{A.\thesection\arabic{equation}}
%%% marie get rid of these as quick fix for the endfloat problem
% \renewcommand\thefigure{A.\thesection\@arabic\c@figure}
% \renewcommand\thetable{A.\thesection\@arabic\c@table}
}

\newcounter{discounter}
\newenvironment{discussion}{\par\addvspace{30pt plus2pt minus1pt}%
\gdef\@email{}%
%%%%
 \refstepcounter{discounter}
 \setcounter{section}{0}
 \setcounter{equation}{0}
 \setcounter{figure}{0}
 \setcounter{table}{0}
%%%%
}{\Verticalskip\z@\par\addvspace{12pt plus2pt minus1pt}}
%
\newdimen\@topalign\@topalign11pt
\def\topalign#1{\global\advance\@topalign#1}
\def\makediscussionhead{\let\break\endgraf%
\TwoColumn[\hrule width\textwidth height.5pt\vskip12pt%
\ifnum\c@discounter=1\vskip18pt\noindent{\LARGE\bf Discussions}\endgraf\vskip18pt\fi
  {\reset@font\large\bf
   \begin{tabular}[t]{@{\hskip24pt}p{\columnwidth}@{}}\let\\=\author@nextline\@author 
   \\ \vspace*{-9pt} \@email\endgraf
   \end{tabular}
   \endgraf}
   \vskip 22pt
]\Verticalskip\@topalign
}
%
\def\@outputpage{%
\begingroup           % the \endgroup is put in by \aftergroup
  \let \protect \noexpand
  \@resetactivechars
  \global\let\@@if@newlist\if@newlist
  \global\@newlistfalse
  \@parboxrestore
  \shipout \vbox{%
    \set@typeset@protect
    \aftergroup \endgroup
    \aftergroup \set@typeset@protect
                                % correct? or just restore by ending
                                % the group?
  \if@specialpage
    \global\@specialpagefalse\@nameuse{ps@\@specialstyle}%
  \fi
  \if@twoside
    \ifodd\count\z@ \let\@thehead\@oddhead \let\@thefoot\@oddfoot
         \let\@themargin\oddsidemargin
    \else \let\@thehead\@evenhead
       \let\@thefoot\@evenfoot \let\@themargin\evensidemargin
    \fi
  \fi
  \reset@font
  \normalsize
  \normalsfcodes
  \let\label\@gobble
  \let\index\@gobble
  \let\glossary\@gobble
  \baselineskip\z@skip \lineskip\z@skip \lineskiplimit\z@
    \@begindvi
    \vskip \topmargin
    \moveright\@themargin \vbox {%
      \setbox\@tempboxa \vbox to\headheight{%
        \vfil
        \color@hbox
          \normalcolor
          \hb@xt@\textwidth{\@thehead}%
        \color@endbox
        }%                        %% 22 Feb 87
      \dp\@tempboxa \z@
      \box\@tempboxa
      \vskip \headsep
      \box\@outputbox
      \baselineskip \footskip
      \color@hbox
        \normalcolor
        \hb@xt@\textwidth{\@thefoot}%
      \color@endbox
      }%
    }%
  \global\let\if@newlist\@@if@newlist
  \global \@colht \textheight
  \stepcounter{page}%
  \let\firstmark\botmark
}
%
\newdimen\Verticalskip\Verticalskip\z@
\def\@outputdblcol{%
  \if@firstcolumn
    \global \@firstcolumnfalse
    \global \setbox\@leftcolumn \box\@outputbox
    \ifswitchcols\global\switchcolsfalse
       \ifdim\@partialpageht>0pt\advance\@partialpageht\Verticalskip\fi
       \vglue\@partialpageht
    \fi
  \else
    \global \@firstcolumntrue
    \setbox\@outputbox \vbox {%
                         \hbox to\textwidth {%
                           \hbox to\columnwidth {%
                             \box\@leftcolumn \hss}%
                           \hfil
                           \vrule \@width\columnseprule
                           \hfil
                           \hbox to\columnwidth {%
                             \box\@outputbox \hss}%
                                             }%
                              }%
    \@combinedblfloats
    \@outputpage
    \begingroup
      \@dblfloatplacement
      \@startdblcolumn
      \@whilesw\if@fcolmade \fi
        {\@outputpage
         \@startdblcolumn}%
    \endgroup
  \fi
}
%
%
\let\save@clearpage\clearpage
\let\save@outputpage\@outputpage
\newdimen\@partialpageht\@partialpageht10pc
\newif\ifswitchcols
\newbox\store@outputbox
\newdimen\storedboxheight
%
\def\store@outputpage{%
  \global\setbox\store@outputbox \vbox to \storedboxheight{%
      \leftline{\box\@outputbox}\vss}%
   \noindent%\fbox
   {\box\store@outputbox}%
   \par%\vrule width\textwidth height1pt
   \global\let\@outputpage\save@outputpage}
%
\def\balancepage{\@ifnextchar[{\balancecolpagebreak}{\balancecolpagebreak[0pt]}}
\def\balancecolpagebreak[#1]{\ifvmode\vadjust\fi{\vskip-\baselineskip
                             \leftline{\vrule width\typewidth height\draftrule depth0pt}%
                             \expandafter\ifdim#1=0pt\vfill\else\vskip#1\fi}\pagebreak}
%
\def\balanceandcontinue{%
   \par
   \ifdim\pagegoal=\maxdimen
   \else
      \global\let\@outputpage\store@outputpage
      \ifdim\@colht=\pagegoal
         \global\storedboxheight\pagetotal
      \else
         \global\storedboxheight\@colht
         \global\advance\storedboxheight-\pagegoal
         \global\advance\storedboxheight\pagetotal
      \fi
   \fi
   \onecolumn
   \global\switchcolstrue}
%
\def\TwoColumn{\@ifnextchar[{\@TwoColumn}{\@TwoColumn[]}}
\def\@TwoColumn[#1]{%
   \balanceandcontinue
   \let\clearpage\relax
   \def\@tempa{#1}%
   \ifx\@tempa\@empty
      \twocolumn
   \else
      #1\global\@partialpageht\pagetotal\twocolumn
   \fi
   \let\clearpage\save@clearpage
}

%  ****************************************
%  *               SKIPS                  *
%  ****************************************
%
\newskip\@indentskip
\newskip\smallindent
\newskip\@footindent
\newskip\@leftskip
\@indentskip=18pt
\smallindent=1.5em
\@footindent=\smallindent
\@leftskip=\z@

%  ****************************************
%  *                LISTS                 *
%  ****************************************
%
\setlength\leftmargini{   \z@ }
\setlength\leftmarginii{  1em }
\setlength\leftmarginiii{ 1em }
\setlength\leftmarginiv{  1em }
\setlength\leftmarginv{  1pc }
\setlength\leftmarginvi{  1pc }
\setlength\leftmargin{\leftmargini}
\setlength\labelsep{ 0.5em}
\labelwidth\leftmargini\advance\labelwidth-\labelsep
%
% label macros for Range-Left and Range-Right labels
\def\makeRLlabel#1{\rlap{#1}\hss}
\def\makeRRlabel#1{\hss\llap{#1}}
\def\makenewlabel#1{#1}
%
\def\@listI{\leftmargin\leftmargini
 \parsep \z@
 \topsep 6pt plus 1pt minus 1pt
 \itemsep \z@ plus .1pt
}
\let\@listi\@listI
\@listi
\def\@listii{\leftmargin\leftmarginii
 \topsep 6pt plus 1pt minus 1pt
 \parsep \z@
 \itemsep \z@ plus .1pt
}
\def\@listiii{\leftmargin\leftmarginiii
 \topsep 6pt plus 1pt minus 1pt
 \parsep \z@
 \partopsep \z@
 \itemsep \topsep
}
\def\@listiv{\leftmargin\leftmarginiv
}
\def\@listv{\leftmargin\leftmarginv
 \labelwidth\leftmarginv\advance\labelwidth-\labelsep
}
\def\@listvi{\leftmargin\leftmarginvi
 \labelwidth\leftmarginvi\advance\labelwidth-\labelsep
}
%
% ITEMIZE
\def\itemize{%
  \ifnum \@itemdepth >3 \@toodeep
  \else \advance\@itemdepth \@ne
   \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
   \list{\csname\@itemitem\endcsname}%
   {\let\makelabel\makeRRlabel}%
%   \parindent 1em%
%   \leftmargin 3.5em\labelsep 0.5em\itemindent 2.0em\labelwidth 0.5em%
   \labelwidth5pt	
   \labelsep5pt
   \leftmargin\z@
   \advance\leftmargin\labelwidth
   \advance\leftmargin\labelsep
   \leftskip\leftmargin
  \fi}
\def\labelitemi{$\bullet$}
\def\labelitemii{--}
\def\labelitemiii{$\cdot$}
\def\labelitemiv{*}
%
% ENUMERATE
% SFB -- enumerate with optional argument to set left margin...
\def\enumerate{\ifnum \@enumdepth >3 \@toodeep \else
  \advance\@enumdepth \@ne
  \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
 \fi
 \@ifnextchar [{\@enumeratetwo}{\@enumerateone}%
}
\def\@enumeratetwo[#1]{%
 \list{\csname label\@enumctr\endcsname}%
  {\settowidth\labelwidth{[#1]}
   \leftmargin\z@
   \advance\leftmargin\labelwidth
   \advance\leftmargin\labelsep
   \listparindent 1em
   \usecounter{\@enumctr}
   \let\makelabel\makenewlabel}
}
\def\@enumerateone{%
 \list{\csname label\@enumctr\endcsname}%
  {\usecounter{\@enumctr}
  \settowidth\labelwidth{(9)}
   \leftmargin\z@
   \advance\leftmargin\labelwidth
   \advance\leftmargin\labelsep
   \listparindent 1em
   \let\makelabel\makenewlabel}}
%
\def\labelenumi{\theenumi}
\def\theenumi{(\arabic{enumi})}% \roman
\def\labelenumii{\theenumii}
\def\theenumii{(\alph{enumii})}
\def\p@enumii{\theenumi}
\def\labelenumiii{\theenumiii}
\def\theenumiii{(\arabic{enumiii})}
\def\p@enumiii{\theenumi(\theenumii)}
\def\labelenumiv{\theenumiv}
\def\theenumiv{(\Alph{enumiv})}
\def\p@enumiv{\p@enumiii\theenumiii}
%
% DESCRIPTION
\def\descriptionlabel#1{\reset@font\bf #1}
\def\description{\list{}{\labelwidth\z@
  \leftmargin 1em
  \itemindent -1em
}}
\let\enddescription\endlist

%  ****************************************
%  *            DISPLAYED TEXT            *
%  ****************************************
%
% VERSE
\def\verse{\let\\=\@centercr
 \list{}{\itemsep\z@
  \itemindent -\@indentskip
  \listparindent \itemindent
  \rightmargin\leftmargin
  \advance\leftmargin \@indentskip}\item[]}
\let\endverse\endlist
%
% QUOTATION
\def\quotation{\list{}{\listparindent \smallindent
%  \itemindent\listparindent
  \leftmargin\z@\rightmargin\leftmargin
  \parsep 0pt plus 1pt}\item[]\reset@font\small}
\let\endquotation=\endlist
%
% QUOTE
\def\quote{\list{}{\leftmargin\z@\rightmargin\leftmargin}\item[]%
  \reset@font\small}
\let\endquote=\endlist
%
% BSL QUOTE
\newenvironment{lquote}{\begin{list}{}%
  {\setlength{\leftmargin}{2em}}
  \item[]}
  {\end{list}}
%
%  ****************************************
%  *         OTHER ENVIRONMENTS           *
%  ****************************************
%
% THEOREM
\def\@begintheorem#1#2{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\bf #1\ #2.}]}
\def\@opargbegintheorem#1#2#3{\reset@font\rm \trivlist
  \item[\hskip \parindent{\reset@font~\bf #1\ #2.\ (#3)}]}% \labelsep
\def\@endtheorem{\endtrivlist}
%
% PROOF
\def\proof{\reset@font\rm \trivlist \item[\hskip \parindent%labelsep
  {\reset@font~~\it Proof.}]}
\def\endproof{\hspace*{1em}%{\begin{picture}(6.5,6.5)%
%  \put(0,0){\framebox(6.5,6.5){}}\end{picture}}
\endtrivlist}
\@namedef{proof*}{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\it Proof.}]}
\@namedef{endproof*}{\endtrivlist}
\def\proofbox{\begin{picture}(6.5,6.5)%
  \put(0,0){\framebox(6.5,6.5){}}\end{picture}}
%
% TITLEPAGE
\def\titlepage{\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
  \else \newpage \fi \thispagestyle{empty}\c@page\z@}
\def\endtitlepage{\if@restonecol\twocolumn \else \newpage \fi}

% ARRAY AND TABULAR
%
\arraycolsep   5pt
\tabcolsep     6pt
\arrayrulewidth .5pt
\doublerulesep 1.5pt

\def\tabular{\def\@halignto{}
 \def\Hline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 1.25pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\hline{\noalign{\ifnum0=`}\fi
  \vskip 1pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\fullhline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\@xhline{\ifx\@tempa\hline
   \vskip -6pt
   \vskip \doublerulesep
  \fi
  \ifnum0=`{\fi}}
  \def\@arrayrule{\@addtopreamble{\hskip -.5\arrayrulewidth
%                                  \vrule \@width \arrayrulewidth
                                  \hskip .5\arrayrulewidth}}
\centering\@tabular
}
\def\endtabular{\crcr\egroup\egroup $\egroup\par\vspace*{-20pt}}
\expandafter \let \csname endtabular*\endcsname = \endtabular
% TABBING
%
\@namedef{tabular*}#1{%
 \def\Hline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 1.25pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\hline{\noalign{\ifnum0=`}\fi
  \vskip 1pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\fullhline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\@xhline{\ifx\@tempa\hline
   \vskip -6pt
   \vskip \doublerulesep
  \fi
  \ifnum0=`{\fi}}
  \def\@arrayrule{\@addtopreamble{\hskip -.5\arrayrulewidth
%                                  \vrule \@width \arrayrulewidth
                                  \hskip .5\arrayrulewidth}}
\centering
 \setlength\dimen@{#1}%
   \edef\@halignto{to\the\dimen@}\@tabular}
%
\tabbingsep \labelsep

% MINIPAGE
%
\skip\@mpfootins = \skip\footins

% FRAMEBOX
%
% Space left between box and text by \fbox and \framebox.
\fboxsep = 3pt
% Width of rules in box made by \fbox and \framebox.
\fboxrule = \arrayrulewidth

%  ****************************************
%  *         TITLE AND ABSTRACT           *
%  ****************************************
%
\def\maketitle{\par
 \begingroup
  \if@twocolumn
   \twocolumn[\vspace*{17pt}\@maketitle]
  \else
   \newpage
   \global\@topnum\z@
   \@maketitle
  \fi
  \thispagestyle{titlepage}
 \endgroup
 \@thanks
 \ifSFB@referee \clearpage\setcounter{page}{1}\fi
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@author{}
 \gdef\@title{}
 \let\thanks\relax
}
\def\newauthor{%                       DE's definitions
  \ifnum\c@emailcnt=0\else  
  \printemails\\
  \setcounter{emailcnt}{0}
  \fi
  \ifnum\c@emailxcnt=0\else  
  \printemailxs\\
  \setcounter{emailxcnt}{0}
  \fi
  \end{tabular} 
  \vskip 24pt\par  
  \begin{tabular}[t]{@{}c@{}}\let\\=\author@nextline%
}
\def\and{%
  \ifnum\c@emailcnt=0\else  
  \printemails\\
  \setcounter{emailcnt}{0}
  \fi
  \ifnum\c@emailxcnt=0\else  
  \printemailxs\\
  \setcounter{emailxcnt}{0}
  \fi
  \end{tabular}
  \vskip 24pt \par{\bf and}\par\vskip 6pt
  \begin{tabular}[t]{@{}c@{}}\let\\=\author@nextline%
}
\def\@maketitle{\newpage
 \vspace*{23pt}
 {\raggedright \sloppy
  {\reset@font\Large\centering\bf \@title \par}
  \vskip 25pt
  {\reset@font\large\centering\bf\mathversion{bold}
   \begin{tabular}[t]{@{}c@{}}\let\\=\author@nextline\@author
  \ifnum\c@emailcnt=0\else  
  \printemails
  \setcounter{emailcnt}{0}
  \fi
  \ifnum\c@emailxcnt=0\else  
  \printemailxs\\
  \setcounter{emailxcnt}{0}
  \fi
   \end{tabular}
   \par}
  \vskip 22pt
 }                          %End of DE's definitions
 %{\centering\@email\par}
 \vskip 25pt
 \unvbox\absbox
 \vskip 6pt
 \unvbox\keywdbox
 \vskip 14pt
 \par\noindent
 \vskip 18pt
}

\def\noaffil{yes}
\def\YES{yes}
\def\author@nextline{          %DE's definition
\ifx\noaffil\YES
\tabularnewline[4pt]
\gdef\noaffil{no}\else
\tabularnewline[0pt]
\fi\reset@font\ifbackmatter\it\fi\ignorespaces\mathversion{normal}%
\let\\=\author@nextline}       %let command added by NT to bring
                               % subsequent lines into correct format

\def\thanks#1{\vphantom{\footnotemark}
    \protected@xdef\@thanks{\@thanks%
        \protect\footnotetext[\the\c@footnote]{#1}}%
}

%
%\def\abstract{\if@twocolumn
%   \start@SFBbox\@abstract
% \else
%   \@abstract
% \fi}
%\def\endabstract{\if@twocolumn
%   \endlist\finish@SFBbox
% \else
%  \endlist
% \fi}
%\def\@abstract{\list{}{%
%    \listparindent\realparindent
%    \itemindent\z@
%    \labelwidth\z@ \labelsep\z@
%    \leftmargin 11pc\rightmargin\z@
%    \parsep 0pt plus 1pt}\item[]%
%    \reset@font\normalsize{\bf ABSTRACT}\\\reset@font\large
%} % SFB 0.1.01
%

%  12/28/2010 -- change to make margins of summary same as those of manuscript

\newbox\absbox
\def\abstract{\global\setbox\absbox\vbox\bgroup\hsize\textwidth\small\leftskip0pc\rightskip\leftskip\noindent{\sc
Summary:\hskip1em}\ignorespaces}
\def\endabstract{\egroup}

\newbox\keywdbox
\def\keywords{\global\setbox\keywdbox\vbox\bgroup\hsize\textwidth\small\leftskip0pc\rightskip\leftskip\noindent{\sc
Key words:\hskip1em}\ignorespaces}
\def\endkeywords{\egroup}

%\newif\ifSFB@keywords
%\def\keywords{\if@twocolumn
%  \start@SFBbox\@keywords
% \else
%  \@keywords
% \fi
%}
%\def\@keywords{\list{}{%
%    \labelwidth\z@ \labelsep\z@
%    \leftmargin 11pc\rightmargin\z@  % was 11pc\right....
%    \parsep 0pt plus 1pt}\item[]\reset@font\large{\bf Key words: }%
%}
%\def\endkeywords{\if@twocolumn
%  \endlist\addvspace{37pt plus 0.5\baselineskip}\finish@SFBbox
% \else
%  \endlist
% \fi
% \@thanks
% \gdef\@thanks{}
% \SFB@keywordstrue
%}
\def\nokeywords{\ifSFB@keywords\else	% 
 \if@twocolumn \start@SFBbox\addvspace{37pt}\finish@SFBbox \fi
 \@thanks
 \gdef\@thanks{}\fi
}

\def\author@tabular{\def\@halignto{}\@authortable}
\let\endauthor@tabular=\endtabular
%
\def\author@tabcrone{\vspace{2pt}{\ifnum0=`}\fi%
  \@xtabularcr[-7pt]\reset@font\small\it
  \let\\=\author@tabcrtwo\ignorespaces}
%
\def\author@tabcrtwo{{\ifnum0=`}\fi\@xtabularcr[-7pt]\reset@font\small\it
 \let\\=\author@tabcrtwo\ignorespaces}
%
\def\@authortable{\leavevmode \hbox \bgroup $\let\@acol\@tabacol
 \let\@classz\@tabclassz \let\@classiv\@tabclassiv
 \let\\=\author@tabcrone\ignorespaces \@tabarray}

\def\start@SFBbox{\@next\@currbox\@freelist{}{}%
 \global\setbox\@currbox
 \vbox\bgroup
  \hsize \textwidth
  \@parboxrestore
}
\def\finish@SFBbox{\par\vskip -\dbltextfloatsep
  \egroup
  \global\count\@currbox\tw@
  \global\@dbltopnum\@ne
  \global\@dbltoproom\maxdimen\@addtodblcol
  \global\vsize\@colht
  \global\@colroom\@colht
}

%  ****************************************
%  *            PAGE STYLES               *
%  ****************************************
%
\mark{{}{}}
\gdef\@author{\mbox{}}
\def\author{\@ifnextchar [{\@authortwo}{\@authorone}}
\def\@authortwo[#1]#2{\gdef\@author{#2}\gdef\@shortauthor{\uppercase{#1}}}
\def\@authorone#1{\gdef\@author{#1}\gdef\@shortauthor{\uppercase{#1}}}
\gdef\@shortauthor{}
\gdef\@title{\mbox{}}
\def\title{\@ifnextchar [{\@titletwo}{\@titleone}}
\def\@titletwo[#1]#2{\gdef\@title{{#2}}\gdef\@shorttitle{{#1}}}
\def\@titleone#1{\gdef\@title{{#1}}\gdef\@shorttitle{{#1}}}
\gdef\@shorttitle{}
\def\@email{}
\def\@emailx{}
\newcounter{emailcnt}
\newcounter{emailxcnt}
\gdef\emailbreak{}
\newcount\tempcount
\def\printemails{
\tempcount=0
\@whilenum\c@emailcnt>0
\do{%
\global\advance\tempcount 1
\\
\@emailsymbol{\the\tempcount}{\it email:}\  \csname @@email\romannumeral\the\tempcount\endcsname
\global\addtocounter{emailcnt}{-1}}
}
%%
\def\printemailxs{
\tempcount=0
\@whilenum\c@emailxcnt>0
\do{%
\global\advance\tempcount 1
\\
{\it email:}\  \csname @@emailx\romannumeral\the\tempcount\endcsname
\global\addtocounter{emailxcnt}{-1}}
}

\def\emailx#1{\global\addtocounter{emailxcnt}{1}%
	        \expandafter\gdef\csname @@emailx\romannumeral\theemailxcnt\endcsname{#1}%
}

\def\email#1{\global\addtocounter{emailcnt}{1}%
	        \expandafter\gdef\csname @@email\romannumeral\theemailcnt\endcsname{#1}%
}

\def\xemail#1{\refstepcounter{emailcnt}\ifx\@email\@empty%
			    \protected@xdef\@email{\ifbackmatter{\rm email:}\else\@emailsymbol{\c@emailcnt}{\it email:}\fi\ #1 }%
			\else%	
			    \protected@xdef\@email{\@email\ifbackmatter{\rm
				email:}\else\@emailsymbol{\c@emailcnt}{\it email:}\fi\ #1 }% 
			\fi}%
\def\@doi{000}
\def\doi#1{\gdef\@doi{#1}}
\def\@date{}
\def\date#1{\gdef\@date{#1}}
\def\volume#1{\gdef\@volume{#1}}
\gdef\@volume{000}
\def\artmonth#1{\gdef\@month{#1}}
\gdef\@month{000}
\def\editor#1{\gdef\@editor{#1}}
\gdef\@editor{XxX}
\AtEndDocument{\if|\@date|\else\vskip10pt{\centering\@date\endgraf}\fi}
\def\tod@y{\today}
\def\microfiche#1{\gdef\@microfiche{#1}}
\gdef\@microfiche{}
\def\pubyear#1{\gdef\@pubyear{#1}}
\gdef\@pubyear{0000}
\def\pagerange#1{\gdef\@pagerange{#1}}
\gdef\@pagerange{000--000}
\def\journal#1{\gdef\@journal{#1}}
\def\plate#1{\gdef\pl@te{#1}}
\ifx\CUP@mtlplain@loaded\undefined
  \def\@printed{\qquad Printed \tod@y\qquad
    (MN \LaTeX\ style file v\@version)}
\else
  \def\@printed{}
\fi
\gdef\@journal{\vbox{\fontsize{10}{10}\selectfont\vbox{\hsize\textwidth{\sc Biometrics}
{\@volume},  \@pagerange\hfill\ifx\@doi\@empty\else{DOI:}\ \@doi\fi}\par
\vbox{\@month\ \@pubyear}}}
% (\number\year) \@microfiche\@printed}
%
% \ps@empty and \ps@plain defined in LATEX.TEX
%
\def\@ddell{}
\if@letters
  \def\@ddell{L}
\fi
\def\ps@headings{\let\@mkboth\markboth
 \def\@oddhead{\Large\hfill{\small\it\@shorttitle}\hfill\hspace{1.5em}%
   \rm\@ddell\hbox to 0pt{\small\thepage}}
 \def\@oddfoot{}%\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange\hfil}
 \def\@evenhead{\Large\@ddell\hbox to
 0pt{\small\thepage}\hspace{1.5em}\hfill\small{\it Biometrics, \@month}\ \@pubyear\hfill}
 \def\@evenfoot{}%\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange}
 \def\sectionmark##1{\markboth{##1}{}}
 \def\subsectionmark##1{\markright{##1}}}

\def\ps@myheadings{\let\@mkboth\@gobbletwo
 \def\@oddhead{\Large\hfill\it\rightmark\hspace{1.5em}\rm\@ddell\thepage}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange\hfil}
 \def\@evenhead{\Large\@ddell\thepage\hspace{1.5em}\it\leftmark\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}

\font\mycirc =  lcircle10 at 6pt% cioptic%
\def\Copyright{\leavevmode\raise3pt\hbox{\reset@font\mycirc\char'151}\llap{\raise1.25pt\hbox
to 7.75pt{\tiny C}}}
\def\ps@titlepage{\let\@mkboth\@gobbletwo
 \def\@oddhead{\footnotesize\@journal\hfill}
 \def\@oddfoot{\hfill{\reset@font\ This paper has been submitted for consideration for publication in {\it Biometrics}}\hfill}
%\hfill{\reset@font\thepage}\hfill}
 \def\@evenhead{\footnotesize\@journal\hfill}
 %\def\@evenfoot{\hfil\small\copyright\ \@pubyear\ The Society for the Study
 %of Evolution. All rights reserved.}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}

\def\ps@plate{\let\@mkboth\@gobbletwo
  \def\@oddhead{\footnotesize\pl@te\hfill}
  \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume},
    \@pagerange\hfil}
  \def\@evenhead{\footnotesize\pl@te\hfill}
  \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume},
    \@pagerange}
}

%  ****************************************
%  *         TABLE OF CONTENTS, ETC.      *
%  ****************************************
%
\def\@pnumwidth{1.55em}
\def\@tocrmarg {2.55em}
\def\@dotsep{4.5}
\setcounter{tocdepth}{2}
\def\@undottedtocline#1#2#3#4#5{\ifnum #1>\c@tocdepth
 \else
  \vskip \z@ plus .2pt
  {\hangindent #2\relax
   \rightskip \@tocrmarg \parfillskip -\rightskip
   \parindent #2\relax \@afterindenttrue
   \interlinepenalty\@M \leavevmode
   \@tempdima #3\relax #4\nobreak \hfill \nobreak
   \hbox to\@pnumwidth{\hfil\reset@font\rm \ }\par}\fi}
\def\tableofcontents{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{CONTENTS} \@starttoc{toc}
 \if@restonecol\twocolumn\fi \par\vspace{12pt}}
\def\l@part#1#2{\addpenalty{-\@highpenalty}
 \addvspace{2.25em plus 1pt}
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth
  {\reset@font\normalsize\rm
   \leavevmode \hspace*{3pc}
   #1\hfil \hbox to\@pnumwidth{\hss \ }}\par
   \nobreak \global\@nobreaktrue
   \everypar{\global\@nobreakfalse\everypar{}}\endgroup}
\def\l@section#1#2{\addpenalty{\@secpenalty}
 \@tempdima 1.5em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth \reset@font\rm \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip
  #1\nobreak\hfil \nobreak\hbox to\@pnumwidth{\hss \ }\par
 \endgroup}
\def\l@subsection{\@undottedtocline{2}{1.5em}{2.3em}}
\def\l@subsubsection{\@undottedtocline{3}{3.8em}{3.2em}}
\def\l@paragraph{\@undottedtocline{4}{7.0em}{4.1em}}
\def\l@subparagraph{\@undottedtocline{5}{10em}{5em}}
\def\listoffigures{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{LIST OF FIGURES\@mkboth{LIST OF FIGURES}{LIST OF FIGURES}}
 \@starttoc{lof} \if@restonecol\twocolumn\fi}
\def\l@figure{\@undottedtocline{1}{1.5em}{2.3em}}
\def\listoftables{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{LIST OF TABLES\@mkboth{LIST OF TABLES}{LIST OF TABLES}}
 \@starttoc{lot} \if@restonecol\twocolumn\fi}
\let\l@table\l@figure

%  ****************************************
%  *             BIBLIOGRAPHY             *
%  ****************************************
%
\def\thebibliography#1{\section*{References}
 \addcontentsline{toc}{section}{References}
 \list{}{\usecounter{dummy}%
         \labelwidth\z@
         \leftmargin 5em
         \itemsep \z@
         \itemindent-\leftmargin
		 }
 \reset@font
 \parindent\z@
 \parskip\z@ plus .1pt\relax
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax
}
\let\endthebibliography=\endlist
\def\@biblabel#1{\hspace*{\labelsep}[#1]}
%
\newcommand\refname{References}
\if@usenatbib%
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \usepackage[authoryear]{natbib}
 \bibpunct{(}{)}{;}{a}{,}{,}
 % Re-define these in upper case as natbib.sty has them capitalised
 \renewcommand\bibname{Bibliography}
 \renewcommand\refname{References}
\fi
%
\def\eqnbreaktop#1{\break\vrule width\columnwidth height.5pt\par%
\vrule height#1 width0pt\par
\noindent\vrule width\columnwidth height.5pt\par\vskip6pt\noindent
\ignorespaces}
\def\aurepeat{\leavevmode\raise3pt\hbox{\vrule height.25pt width2.25pc}}
\newcounter{dummy}
\def\thebibliography#1{\section*{\refname}
 \addcontentsline{toc}{section}{References}
 \list{}{\usecounter{dummy}%
         \labelwidth\z@
         \leftmargin 20pt
         \itemsep \z@
         \itemindent-\leftmargin}
 \reset@font
 \parindent\z@
 \parskip\z@\relax%  plus .1pt
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax
}
\let\endthebibliography=\endlist
\def\@biblabel#1{\hspace*{\labelsep}[#1]}

% new column specifiers to be used with dcolumn
\if@usedcolumn%
 \usepackage{dcolumn}
 \newcolumntype{d}[1]{D{.}{.}{#1}}
 \newcolumntype{.}{D{.}{.}{-1}}
 \newcolumntype{,}{D{,}{,}{2}}
\fi

%  ****************************************
%  *              THE INDEX               *
%  ****************************************
%
\newif\if@restonecol
\def\theindex{\section*{INDEX}
 \addcontentsline{toc}{section}{INDEX}
 \reset@font\footnotesize \parindent\z@ \parskip\z@ plus .1pt\relax
 \let\item\@idxitem}
\def\@idxitem{\par\hangindent 1em}
\def\subitem {\par\hangindent 1em \hspace*{1em}}
\def\subsubitem{\par\hangindent 1em\hspace*{1em}}
\def\endtheindex{\if@restonecol\onecolumn\else\clearpage\fi}
\def\indexspace{\par\vskip\baselineskip \relax}

%  ****************************************
%  *             FOOTNOTES                *
%  ****************************************
%
\def\footnoterule{\kern-3\p@ \hrule width 3.5pc height .5\p@ \kern 5\p@}

%\renewcommand{\thefootnote}{\mbox{{$\fnsymbol{footnote}$}}}
\renewcommand{\thempfootnote}{\mbox{{${\alph{mpfootnote}}$}}}

\def\@fnsymbol#1{\ifcase#1\or \mbox{${^{\star}}$}\or
   \dagger\or \ddagger\or
   \S \or \P \or \|\or \mbox{$^{\star\star}$}\or \dagger\dagger
   \or \ddagger\ddagger\or \S\S\or \P\P\or \|\|\else ***
   \fi\relax}

\def\@emailsymbol#1{\ifcase#1\or *\or **\or ***\or ****\or *****\or ******\or *******\or ********\or *********\or **********
   \fi\relax}

\providecommand\@makefntext[1]{}

\renewcommand{\@makefnmark}{$^{\@thefnmark}$}
\renewcommand\@makefntext[1]{\footnotesize\parindent 1em\noindent
  $^{\@thefnmark}$\hspace{0pt}#1}

\newcommand{\fixfootnotes}{%
\renewcommand{\@makefnmark}{$^{\@thefnmark}$}%
\renewcommand\@makefntext[1]{\parindent 1em\noindent\fontsize{8}{10}\selectfont%
  \hskip1em$^{\@thefnmark}$\hskip0pt##1}%
\renewcommand{\thefootnote}{\arabic{footnote}}%
\setcounter{footnote}{0}%
}
%****************************************
%  *         FIGURES AND TABLES           *
%  ****************************************
%
\setcounter{topnumber}{5}
\def\topfraction{.9}
\setcounter{bottomnumber}{5}
\def\bottomfraction{.9}
\setcounter{totalnumber}{10}
\def\textfraction{.1}
\def\floatpagefraction{.9}
\setcounter{dbltopnumber}{2}
\def\dbltopfraction{.9}
\def\dblfloatpagefraction{.9}

\newif\ifst@rredfloat
\newcounter{table}
\def\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{1}
\def\fstyle@table{\reset@font\fontsize{9}{10pt}\selectfont\rm}
\def\thead#1{\reset@font#1}
\def\ext@table{lot}
\def\fnum@table{Table \thetable}
%%
\def\FigName{figure}
%
\long\def\@makecaption#1#2{%
    \ifx\FigName\@captype
%      \vskip\abovecaptionskip
      \SFB@makefigurecaption{#1}{#2}%
%      \vskip\belowcaptionskip
    \else
      \SFB@maketablecaption{#1}{#2}%
%      \vskip\belowcaptionskip
    \fi
}
%
\newenvironment{table}
               {\def\footnoterule{\kern-3\p@ \hrule width 3pc height \z@ \kern 5\p@}%  
                \centering\fstyle@table%
                \@float{table}}
               {\end@float}
%%
\newenvironment{table*}
               {\def\footnoterule{\kern-3\p@ \hrule width 3pc height \z@ \kern 5\p@}%
			   \centering\fstyle@table%
			   \@dblfloat{table}}
               {\end@dblfloat}

%\def\table{\def\baselinestretch{1}%
%  \let\@makecaption=\SFB@maketablecaption%
%  \def\footnoterule{\kern-3\p@ \hrule width 3pc height \z@ \kern 5\p@}%
%  \@float{table}\fstyle@table}
%\let\endtable\end@float
%\@namedef{table*}{\def\baselinestretch{1}\st@rredfloattrue%
%\def\footnoterule{\kern-3\p@ \hrule width 3pc height \z@ \kern 5\p@}%
%  \@dblfloat{table}\centering\fstyle@table}
%\@namedef{endtable*}{\end@dblfloat\st@rredfloatfalse}

\newcounter{figure}
\def\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{2}
\def\fstyle@figure{\reset@font\small\rm}
\def\ext@figure{lof}
\def\fnum@figure{{\bf Figure \thefigure}}
%%
\newenvironment{figure}
               {\@float{figure}}
               {\end@float}
%%
\newenvironment{figure*}
               {\@dblfloat{figure}}
               {\end@dblfloat}
%%
%\@namedef{figure*}{\def\baselinestretch{1}\st@rredfloattrue
%  \let\@makecaption=\SFB@makefigurecaption%
%  \@dblfloat{figure}\centering\fstyle@figure}
%\@namedef{endfigure*}{\end@dblfloat\st@rredfloatfalse}

\long\def\SFB@makefigurecaption#1#2{\vskip 6pt%
  \setbox\@tempboxa\hbox{\reset@font{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf.}\hskip1em\fi{\rm #2}\par}%
 \ifdim \wd\@tempboxa >\hsize%
   {\reset@font{\bf#1}%
     \if@cont \ -- {\it continued}\else{\bf.}\hskip1em\fi{\rm #2}\par}%
 \else%
   \ifst@rredfloat%
     \hbox to\hsize{\hfill\box\@tempboxa\hfill}%%
   \else%
     \hbox to\hsize{\hfill\box\@tempboxa\hfill}%
   \fi%
 \fi%
% \vskip 6pt%
 \@contfalse%
}%

\long\def\SFB@maketablecaption#1#2{\vskip 6pt
    {\reset@font\centering\small{\bf #1}\par\vskip1pt
    {\it #2}\par}%
 \vskip 0pt
 \@contfalse
}

\newif\if@cont
\def\caption{\refstepcounter\@captype \@dblarg{\@caption\@captype}}
\def\contcaption{\@conttrue\SFB@caption\@captype}

\long\def\SFB@caption#1#2{%\par
 \begingroup
  \@parboxrestore
  \reset@font\normalsize
  \@makecaption{\csname fnum@#1\endcsname}{\ignorespaces #2}\par
 \endgroup}

\voffset3pc
\hoffset1pc
%  ****************************************
%  *           CUP specials               *
%  ****************************************
%
%
%  The following code is taken from authordate.sty, by David Rhead, of
%  the Cripps Computing Centre (February 1990), with some modifications
%  by ggw. It is intended for documents
%  that use the author-date citation system. When used in conjunction with
%  authordate1.bst, ... , authordate4.bst, it allows citations of the
%  form \shortcite{bloggs-60} as well as the usual \cite{bloggs-60}.
%  When
%       ... \cite{bloggs-60} ... \shortcite{bloggs-60} ...
%  appears in the input file,
%       ... (Bloggs, 1960) ... (1960) ...
%  appears in the final document.
%
%  Code taken from apalike.sty.
%
\def\@cite#1#2{(#1\if@tempswa , #2\fi)}
\def\@biblabel#1{}

% Set length of hanging indentation for bibliography entries
%

\if@usenatbib\relax\else%
\newlength{\bibhang}
\setlength{\bibhang}{2em}
\fi

%  Define default title and page-head text.
%
\def\bibtitle{References}
\def\bibheadtitle{REFERENCES}

%  Code taken from aaai.sty.
%
% don't box citations, add space between multiple citations, separate with ;
\def\@citex[#1]#2{%
  \if@filesw\immediate\write\@auxout{\string\citation{#2}}\fi
  \def\@citea{}\@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{; }\@ifundefined
       {b@\@citeb}{{\reset@font\bf ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
{\csname b@\@citeb\endcsname}}}{#1}}
% Allow short (name-less) citations, when used in
% conjunction with a bibliography style that creates labels like
%       \citename{<names>, }<year>
\let\@internalcite\cite
\def\cite{\def\citename##1{##1}\@internalcite}
\def\shortcite{\def\citename##1{}\@internalcite}

% RM for BSP note at end of article
\def\bsp{\vspace{0.5cm}\reset@font\normalsize\noindent This paper
has been typeset from a \TeX / \LaTeX\ file prepared by the author.}


%  ****************************************
%  *                FLEQN                 *
%  ****************************************
%
% FLEQN DOCUMENT-STYLE OPTION - released 9 March 1987
%    for LaTeX version 2.09
% Copyright (C) 1987 by Leslie Lamport
%
% The following commands make the displayed math environments flush left,
% with an indentation of \mathindent from the prevailing left margin.

\def\[{\relax\ifmmode\@badmath\else\begin{trivlist}\item[]\leavevmode
  \hbox to\linewidth\bgroup\hfil$
  \displaystyle
  \hskip\mathindent\bgroup\fi}

\def\]{\relax\ifmmode \egroup $\hfil
       \egroup \end{trivlist}\else \@badmath \fi}

\def\equation{\refstepcounter{equation}\trivlist \item[]\leavevmode
  \hbox to\linewidth\bgroup\hfil $
  \displaystyle
\hskip\mathindent}


\def\endequation{$\hfil
           \displaywidth\linewidth\@eqnnum\egroup \endtrivlist}

\def\longequation{\refstepcounter{equation}\trivlist \item[]\leavevmode
  \hbox to\textwidth\bgroup\hfil $
  \displaystyle
\hskip\mathindent}


\def\endlongequation{$\hfil
           \displaywidth\linewidth\@eqnnum\egroup \endtrivlist}

\def\eqnarray{\stepcounter{equation}\let\@currentlabel=\theequation
\global\@eqnswtrue
\global\@eqcnt\z@\tabskip\@centering\let\\=\@eqncr%mathindent
\abovedisplayskip\topsep\ifvmode\advance\abovedisplayskip\partopsep\fi
\belowdisplayskip\abovedisplayskip
\belowdisplayshortskip\abovedisplayskip
\abovedisplayshortskip\abovedisplayskip
$$\halign
to \linewidth\bgroup\@eqnsel\hskip\@centering$\displaystyle\tabskip\z@
  {##}$&\global\@eqcnt\@ne \hskip 2\arraycolsep \hfil${##}$\hfil
  &\global\@eqcnt\tw@ \hskip 2\arraycolsep $\displaystyle{##}$\hfil
   \tabskip\@centering&\llap{##}\tabskip\z@\cr}

\def\endeqnarray{\@@eqncr\egroup
 \global\advance\c@equation\m@ne$$\global\@ignoretrue}

\newdimen\mathindent
\mathindent = \z@

%  ****************************************
%  *            MISCELLANEOUS             *
%  ****************************************
%
% DATE
\def\today{\number\day\ \ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December
 \fi \ \number\year}

% REVISED AUTHOR QUERY COMMAND
% Queries in text are printed in large bold font, in square brackets
% Queries in references are printed as bold number followed by text
 \DeclareFixedFont{\largerm}{OT1}{cmss}{m}{n}{17}
 \DeclareFixedFont{\largeital}{OT1}{cmss}{m}{sl}{17}
 \newcommand{\aquery}[1]{\mbox{\largerm {[#1]}}}
 \newcommand{\BSLquery}[1]{\aquery{#1}}
 %For backwards compatibility with old query command
 \newcommand{\tquery}[1]{\mbox{\largeital{[#1]}}}
 %Typesetter query: same format
 \newenvironment{query}{\vspace{5mm} \noindent {\bf Queries}\\}{}
 \newcommand{\authorquery}[2]{\noindent{{\bf #1} #2}\\}

% definition required for newarray.sty
\gdef\d@llar{}

%  ****************************************
%  *           INITIALIZATION             *
%  ****************************************
%
%
\newif\ifbackmatter
\def\backmatter{%
	\global\backmattertrue
	}
%
%
%%%NHT: this code needs fixed.
%%%     At the moment the zif is always undefined, so it does nothing!
\newif\ifCUPmtlplainloaded
\ifx\CUP@mtlplain@loaded\undefined
\else
  \global\CUPmtlplainloadedtrue
  \input mnsym
\fi
%
\flushbottom
\ps@headings
\ifSFB@galley
 \raggedbottom
 \ps@empty
\fi
%\ifSFB@referee
% \raggedbottom
%\fi
\pagenumbering{arabic}
\if@twocolumn
 \twocolumn
 \sloppy
\else
 \onecolumn
\fi
\frenchspacing
%%%%
\usepackage{theorem}
\newcounter{theorem}
\renewcommand\thetheorem{\arbic{theorem}}
\newtheorem{theorem}{Theorem}%[theorem]
%\newtheorem{algorithm}{Algorithm}%[theorem]
\newtheorem{corollary}{Corollary}%[section]%[theorem]
\newtheorem{fact}{Fact}%[section]
\newtheorem{property}{Property}%[section]
\newtheorem{result}{Result}%[section]
\newtheorem{lemma}{Lemma}%[section]
%\newtheorem{proof}{Proof}
%%%
\newtheorem{assumption}{Assumption}%[section]
\newtheorem{case}{Case}%[section]
\newtheorem{axiom}{Axiom}%[section]
\newtheorem{change}{Change}%[section]
\newtheorem{claim}{Claim}%[section]
\newtheorem{conjecture}{Conjecture}%[section]
\newtheorem{definition}{Definition}%[section]
\newtheorem{example}{Example}%[section]
\newtheorem{formula}{Formula}%[section]
\newtheorem{hypothesis}{Hypothesis}%[section]
\newtheorem{method}{Method}%[section]
\newtheorem{model}{Model}%[section]
\newtheorem{notation}{Notation}%[section]
\newtheorem{note}{Note}%[section]
\newtheorem{objective}{Objective}%[section]
\newtheorem{observation}{Observation}%[section]
\newtheorem{principle}{Principle}%[section]
\newtheorem{problem}{Problem}%[section]
\newtheorem{procedure}{Procedure}%[section]
\newtheorem{remark}{Remark}%[section]
\newtheorem{step}{Step}%[section]

\gdef\PROOF{Proof}
%\gdef\ALGO{Algorithm}
\gdef\CORO{Corollary}
\gdef\FACT{Fact}
\gdef\PROPRT{Property}
\gdef\RESULT{Result}
\gdef\LEMMA{Lemma}
\gdef\THRM{Theorem}
\gdef\TRUE{true}
\def\thname{}
\gdef\@thm#1#2{\refstepcounter{#1}%
   \trivlist
   \@topsep \theorempreskipamount               % used by first \item
   \@topsepadd \theorempostskipamount           % used by \@endparenv
   \@ifnextchar [%
   {\@ythm{#1}{#2}}%
   {\xdef\thname{#2}
\@begintheorem{#2}{\ifx\thname\PROOF\unskip:\else\csname the#1\endcsname:\fi}\ignorespaces\ifx\Boldhead\TRUE\reset@font\itshape\fi}}%fci
\global\let\@xthm\relax
\newskip\theorempreskipamount
\newskip\theorempostskipamount
\global\setlength\theorempreskipamount{12pt plus 5pt minus 3pt}
\global\setlength\theorempostskipamount{8pt plus 3pt minus 1.5pt}
%%%%
\font\sqbox=msam10
\def\endnewtrivlist{%
  \if@inlabel
    \leavevmode
    \global \@inlabelfalse
  \fi
  \if@newlist
    \@noitemerr
    \global \@newlistfalse
  \fi
  \ifx\thname\PROOF\qquad \hfill {\sqbox\char'003}\else\fi\ifhmode\unskip \par\fi
  \if@noparlist \else
    \ifdim\lastskip >\z@
      \@tempskipa\lastskip \vskip -\lastskip
      \advance\@tempskipa\parskip \advance\@tempskipa -\@outerparskip
      \vskip\@tempskipa
    \fi
    \@endparenv
  \fi
}
%%%%
\global\let\@endtheorem=\endnewtrivlist
\@onlypreamble\@xnthm
\@onlypreamble\@ynthm
\@onlypreamble\@othm
\@onlypreamble\newtheorem
\@onlypreamble\theoremstyle
\@onlypreamble\theorembodyfont
\@onlypreamble\theoremheaderfont
\theoremstyle{plain}
%%
\ifx\upshape\undefined
\gdef\theorem@headerfont{\sc}
\else \gdef\theorem@headerfont{\normalfont\sc}\fi%bfseries
%\FACT \PROPRT \RESULT \LEMMA \THRM 

\gdef\th@plain{\normalfont%\itshape
  \def\@begintheorem##1##2{%
			\xdef\Check{##1}%
			\ifx\Check\ALGO\gdef\Boldhead{true}\else%
				\ifx\Check\CORO\gdef\Boldhead{true}\else%
					\ifx\Check\FACT\gdef\Boldhead{true}\else%
						\ifx\Check\PROPRT\gdef\Boldhead{true}\else%
							\ifx\Check\RESULT\gdef\Boldhead{true}\else%
								\ifx\Check\LEMMA\gdef\Boldhead{true}\else%
									\ifx\Check\THRM\gdef\Boldhead{true}\else%
										\gdef\Boldhead{false}\fi\fi\fi\fi\fi\fi\fi%
        \item[\hskip\parindent \theorem@headerfont\def\checkhead{##1}% \labelsep
                    \ifx\Boldhead\TRUE{\reset@font\normalfont~~\sc##1\ ##2}\enspace\else% 
					\ifx\thname\PROOF{\reset@font\sc##1:}\enspace\else##1\ ##2\enspace\fi\fi]}%
\def\@opargbegintheorem##1##2##3{%
			\xdef\Check{##1}%
			\ifx\Check\ALGO\gdef\Boldhead{true}\else%
				\ifx\Check\CORO\gdef\Boldhead{true}\else%
					\ifx\Check\FACT\gdef\Boldhead{true}\else%
						\ifx\Check\PROPRT\gdef\Boldhead{true}\else%
							\ifx\Check\RESULT\gdef\Boldhead{true}\else%
								\ifx\Check\LEMMA\gdef\Boldhead{true}\else%
									\ifx\Check\THRM\gdef\Boldhead{true}\else%
										\gdef\Boldhead{false}\fi\fi\fi\fi\fi\fi\fi%
   \item[\hskip\parindent \theorem@headerfont %labelsep
		 \ifx\Boldhead\TRUE{\reset@font\normalfont~~\sc##1\	##2}\ {\rm (##3)}{\reset@font\sc:}\enspace\else% 
					  \ifx\thname\PROOF{\reset@font\sc##1\ {\rm(##3)}:}\enspace\else%		
						   ##1\ ##2\ {\rm	(##3):\enspace}\fi\fi] 
						   \ifx\Boldhead\TRUE\itshape\fi}}
%%
\let\bm\bmath
%%
\ifSFB@referee
  \usepackage[nolists]{endfloat}
  \AtBeginDocument{\usepackage{endrotfloat}}
\fi
% end of Biom.cls




